Athermal package for OH suppression filters in astronomy part 1: design

We present the design of an athermal package for fiber Bragg grating (FBG)filters fabricated at our Institute for use in ground-based near-infrared (NIR) telescopes. Aperiodic multichannel FBG filters combined with photonic lanterns can effectively filter out extremely bright atmospheric hydroxyl (OH) emission lines that severely hinder ground-based NIR observations. While FBGs have the capability of filtering specific wavelengths with high precision, due to their sensitivity to temperature variations, the success in their performance as OH suppression filters depends on a suitable athermal package that can maintain the deviations of the FBG wavelengths from that of the OH emission lines within sub-picometer accuracy over a temperature range of about 40 K. (i.e. 263 K to 303 K). We aim to develop an athermal package over the aforementioned temperature range for an optical fiber consisting of multichannel FBGs for a maximum filter length of 110 mm. In this work, we demonstrate the complete design methodology of such a package. First, we developed a custom-built test rig to study a wide range of critical physical properties of the fiber, such as strain and temperature sensitivities, elastic modulus, optimum fiber pre-tension, and adhesion performance.Next, we used these data to confirm the athermal response of an FBG bonded on the test rig from room temperature to 313 K. Based on this study, we developed a computer-aided design (CAD) model of the package and analyzed its athermal characteristics with a suitable selection of materials and their nominal dimensions using finite element analysis (FEA). We finally discuss the novel aspects of the design to achieve high-precision thermal stabilization of these filters in the temperature range of interest.

==> data.txt <==
0 0
1 1
2 4
3 9
4 16
5 32

